Gnuastro: measuring radial profiles from images

Radial profiles play a crucial role in the analysis and interpretation of astronomical data, facilitating the extraction of spatial information. However, highly customizable (for different scenarios) measurements over each elliptical annulus can be challenging. In response, we present 'astscript-radial-profile', which is part of Gnuastro from version 0.15 and has an extensive documentation. A convenient feature of this program is its capability to make the measurements with different operators (mean, median, sigma-clipping, and many more) over ellipses, very quickly and directly on the command-line with minimal dependencies. This research note is reproducible with Maneage, on the Git commit 104aad5.

==> tex/build/figures/rSDSS-profiles.txt <==
# Column 1: RADIUS             [pix         ,f32,] Radial distance
# Column 2: SURFACE_BRIGHTNESS [mag/arcsec^2,f32,] Surface brightness (magnitude of brightness/area).
# Column 3: SIGCLIP_MEAN_SB    [mag/arcsec^2,f32,] Surface brightness (over one pixel) of sig-clip mean of pixels.
0.000000e+00   1.412212e+01   1.412212e+01
1.000000e+00   1.445075e+01   1.445075e+01
2.000000e+00   1.474640e+01   1.474640e+01
3.000000e+00   1.502112e+01   1.502112e+01
4.000000e+00   1.515489e+01   1.515489e+01
5.000000e+00   1.531335e+01   1.531335e+01
6.000000e+00   1.546921e+01   1.546921e+01
7.000000e+00   1.563397e+01   1.563397e+01
8.000000e+00   1.566649e+01   1.566649e+01
9.000000e+00   1.579921e+01   1.579921e+01
1.000000e+01   1.591724e+01   1.591724e+01
1.100000e+01   1.598069e+01   1.598069e+01
1.200000e+01   1.606628e+01   1.606628e+01
1.300000e+01   1.616426e+01   1.616426e+01
1.400000e+01   1.622140e+01   1.622140e+01
1.500000e+01   1.630980e+01   1.630980e+01
1.600000e+01   1.635257e+01   1.635257e+01
1.700000e+01   1.645433e+01   1.645433e+01
1.800000e+01   1.649193e+01   1.649193e+01
1.900000e+01   1.655203e+01   1.655203e+01
2.000000e+01   1.658879e+01   1.658879e+01
2.100000e+01   1.669303e+01   1.669303e+01
2.200000e+01   1.670908e+01   1.670908e+01
2.300000e+01   1.677299e+01   1.677299e+01
2.400000e+01   1.681604e+01   1.681604e+01
2.500000e+01   1.686634e+01   1.686634e+01
2.600000e+01   1.690553e+01   1.690553e+01
2.700000e+01   1.695556e+01   1.695556e+01
2.800000e+01   1.697311e+01   1.697311e+01
2.900000e+01   1.703594e+01   1.703594e+01
3.000000e+01   1.707788e+01   1.707788e+01
3.100000e+01   1.711085e+01   1.711085e+01
3.200000e+01   1.714787e+01   1.714787e+01
3.300000e+01   1.717847e+01   1.717847e+01
3.400000e+01   1.722909e+01   1.722909e+01
3.500000e+01   1.725518e+01   1.725518e+01
3.600000e+01   1.729147e+01   1.729147e+01
3.700000e+01   1.733092e+01   1.733092e+01
3.800000e+01   1.735647e+01   1.735647e+01
3.900000e+01   1.740602e+01   1.740602e+01
4.000000e+01   1.743994e+01   1.743994e+01
4.100000e+01   1.745707e+01   1.745707e+01
4.200000e+01   1.751691e+01   1.751691e+01
4.300000e+01   1.754183e+01   1.754183e+01
4.400000e+01   1.756080e+01   1.756080e+01
4.500000e+01   1.760761e+01   1.760761e+01
4.600000e+01   1.762708e+01   1.762708e+01
4.700000e+01   1.767704e+01   1.767704e+01
4.800000e+01   1.769238e+01   1.769238e+01
4.900000e+01   1.772131e+01   1.772131e+01
5.000000e+01   1.777277e+01   1.777277e+01
5.100000e+01   1.777944e+01   1.777944e+01
5.200000e+01   1.781607e+01   1.781607e+01
5.300000e+01   1.783846e+01   1.783846e+01
5.400000e+01   1.787391e+01   1.787391e+01
5.500000e+01   1.788866e+01   1.788866e+01
5.600000e+01   1.790712e+01   1.790712e+01
5.700000e+01   1.792275e+01   1.792275e+01
5.800000e+01   1.795762e+01   1.795762e+01
5.900000e+01   1.795673e+01   1.795673e+01
6.000000e+01   1.799419e+01   1.799419e+01
6.100000e+01   1.801579e+01   1.801579e+01
6.200000e+01   1.802262e+01   1.802262e+01
6.300000e+01   1.804617e+01   1.804617e+01
6.400000e+01   1.805143e+01   1.805143e+01
6.500000e+01   1.808872e+01   1.808872e+01
6.600000e+01   1.809439e+01   1.809439e+01
6.700000e+01   1.809570e+01   1.809570e+01
6.800000e+01   1.811908e+01   1.811908e+01
6.900000e+01   1.814637e+01   1.814637e+01
7.000000e+01   1.815471e+01   1.815471e+01
7.100000e+01   1.816495e+01   1.816495e+01
7.200000e+01   1.819128e+01   1.819128e+01
7.300000e+01   1.820145e+01   1.820145e+01
7.400000e+01   1.823237e+01   1.823237e+01
7.500000e+01   1.823690e+01   1.823690e+01
7.600000e+01   1.824240e+01   1.824240e+01
7.700000e+01   1.827304e+01   1.827304e+01
7.800000e+01   1.828403e+01   1.828403e+01
7.900000e+01   1.829923e+01   1.829923e+01
8.000000e+01   1.831753e+01   1.831753e+01
8.100000e+01   1.833045e+01   1.833045e+01
8.200000e+01   1.834733e+01   1.834733e+01
8.300000e+01   1.836638e+01   1.836638e+01
8.400000e+01   1.836867e+01   1.836867e+01
8.500000e+01   1.838336e+01   1.838336e+01
8.600000e+01   1.840128e+01   1.840128e+01
8.700000e+01   1.841268e+01   1.841268e+01
8.800000e+01   1.843014e+01   1.843014e+01
8.900000e+01   1.844279e+01   1.844279e+01
9.000000e+01   1.846031e+01   1.846031e+01
9.100000e+01   1.847263e+01   1.847263e+01
9.200000e+01   1.848747e+01   1.848747e+01
9.300000e+01   1.849672e+01   1.849672e+01
9.400000e+01   1.850871e+01   1.850871e+01
9.500000e+01   1.851975e+01   1.851975e+01
9.600000e+01   1.853683e+01   1.853683e+01
9.700000e+01   1.855008e+01   1.855008e+01
9.800000e+01   1.857209e+01   1.857209e+01
9.900000e+01   1.857332e+01   1.857332e+01
1.000000e+02   1.859545e+01   1.859545e+01
1.010000e+02   1.860443e+01   1.860443e+01
1.020000e+02   1.861468e+01   1.861468e+01
1.030000e+02   1.863502e+01   1.863502e+01
1.040000e+02   1.863567e+01   1.863567e+01
1.050000e+02   1.865863e+01   1.865863e+01
1.060000e+02   1.866270e+01   1.866426e+01
1.070000e+02   1.866828e+01   1.866828e+01
1.080000e+02   1.869868e+01   1.870024e+01
1.090000e+02   1.870829e+01   1.870829e+01
1.100000e+02   1.870616e+01   1.870616e+01
1.110000e+02   1.873184e+01   1.873184e+01
1.120000e+02   1.874503e+01   1.874503e+01
1.130000e+02   1.874925e+01   1.874925e+01
1.140000e+02   1.876023e+01   1.876023e+01
1.150000e+02   1.876845e+01   1.876845e+01
1.160000e+02   1.879480e+01   1.879480e+01
1.170000e+02   1.879811e+01   1.879811e+01
1.180000e+02   1.881389e+01   1.881389e+01
1.190000e+02   1.882874e+01   1.882874e+01
1.200000e+02   1.883711e+01   1.883711e+01
1.210000e+02   1.885083e+01   1.885083e+01
1.220000e+02   1.885757e+01   1.885757e+01
1.230000e+02   1.887321e+01   1.887321e+01
1.240000e+02   1.888598e+01   1.888598e+01
1.250000e+02   1.889638e+01   1.889638e+01
1.260000e+02   1.890581e+01   1.890581e+01
1.270000e+02   1.892305e+01   1.892305e+01
1.280000e+02   1.892983e+01   1.892983e+01
1.290000e+02   1.893661e+01   1.893661e+01
1.300000e+02   1.894620e+01   1.894620e+01
1.310000e+02   1.895955e+01   1.895955e+01
1.320000e+02   1.896461e+01   1.896461e+01
1.330000e+02   1.897009e+01   1.897009e+01
1.340000e+02   1.897975e+01   1.898523e+01
1.350000e+02   1.898249e+01   1.899545e+01
1.360000e+02   1.899154e+01   1.900288e+01
1.370000e+02   1.893769e+01   1.901713e+01
1.380000e+02   1.895550e+01   1.902795e+01
1.390000e+02   1.894071e+01   1.902991e+01
1.400000e+02   1.898689e+01   1.904917e+01
1.410000e+02   1.902386e+01   1.905402e+01
1.420000e+02   1.903242e+01   1.905352e+01
1.430000e+02   1.906429e+01   1.907215e+01
1.440000e+02   1.907479e+01   1.908232e+01
1.450000e+02   1.908093e+01   1.908778e+01
1.460000e+02   1.908662e+01   1.909314e+01
1.470000e+02   1.908700e+01   1.909593e+01
1.480000e+02   1.911107e+01   1.911955e+01
1.490000e+02   1.912094e+01   1.912598e+01
1.500000e+02   1.912365e+01   1.912622e+01
1.510000e+02   1.914833e+01   1.915007e+01
1.520000e+02   1.915138e+01   1.915138e+01
1.530000e+02   1.916065e+01   1.916065e+01
1.540000e+02   1.917441e+01   1.917441e+01
1.550000e+02   1.917830e+01   1.917830e+01
1.560000e+02   1.920309e+01   1.920309e+01
1.570000e+02   1.918918e+01   1.918918e+01
1.580000e+02   1.920657e+01   1.920657e+01
1.590000e+02   1.921988e+01   1.921988e+01
1.600000e+02   1.922391e+01   1.922561e+01
1.610000e+02   1.923104e+01   1.923104e+01
1.620000e+02   1.925119e+01   1.925119e+01
1.630000e+02   1.925847e+01   1.925847e+01
1.640000e+02   1.927753e+01   1.927753e+01
1.650000e+02   1.926785e+01   1.926785e+01
1.660000e+02   1.929076e+01   1.929076e+01
1.670000e+02   1.931302e+01   1.931302e+01
1.680000e+02   1.930796e+01   1.930796e+01
1.690000e+02   1.931542e+01   1.931542e+01
1.700000e+02   1.932121e+01   1.932121e+01
1.710000e+02   1.933475e+01   1.933475e+01
1.720000e+02   1.934784e+01   1.934784e+01
1.730000e+02   1.934420e+01   1.934420e+01
1.740000e+02   1.936708e+01   1.936708e+01
1.750000e+02   1.936256e+01   1.936256e+01
1.760000e+02   1.937572e+01   1.937572e+01
1.770000e+02   1.938668e+01   1.938668e+01
1.780000e+02   1.939598e+01   1.939598e+01
1.790000e+02   1.940243e+01   1.940464e+01
1.800000e+02   1.941544e+01   1.941713e+01
1.810000e+02   1.941849e+01   1.942019e+01
1.820000e+02   1.942158e+01   1.942299e+01
1.830000e+02   1.943064e+01   1.943194e+01
1.840000e+02   1.943274e+01   1.943464e+01
1.850000e+02   1.945134e+01   1.945134e+01
1.860000e+02   1.943832e+01   1.944497e+01
1.870000e+02   1.945395e+01   1.945994e+01
1.880000e+02   1.944788e+01   1.946365e+01
1.890000e+02   1.946205e+01   1.947114e+01
1.900000e+02   1.947924e+01   1.947924e+01
1.910000e+02   1.949187e+01   1.949305e+01
1.920000e+02   1.948995e+01   1.949116e+01
1.930000e+02   1.950686e+01   1.950686e+01
1.940000e+02   1.950326e+01   1.950326e+01
1.950000e+02   1.952348e+01   1.952348e+01
1.960000e+02   1.952636e+01   1.952636e+01
1.970000e+02   1.953490e+01   1.953490e+01
1.980000e+02   1.953964e+01   1.953964e+01
1.990000e+02   1.955568e+01   1.955568e+01
2.000000e+02   1.955272e+01   1.955272e+01
2.010000e+02   1.956255e+01   1.956255e+01
2.020000e+02   1.956968e+01   1.956968e+01
2.030000e+02   1.957857e+01   1.957857e+01
2.040000e+02   1.957867e+01   1.957867e+01
2.050000e+02   1.959128e+01   1.959128e+01
2.060000e+02   1.960269e+01   1.960269e+01
2.070000e+02   1.961306e+01   1.961306e+01
2.080000e+02   1.961310e+01   1.961431e+01
2.090000e+02   1.961843e+01   1.962071e+01
2.100000e+02   1.962536e+01   1.962536e+01
2.110000e+02   1.965147e+01   1.965147e+01
2.120000e+02   1.963688e+01   1.963688e+01
2.130000e+02   1.964520e+01   1.964520e+01
2.140000e+02   1.966165e+01   1.966165e+01
2.150000e+02   1.966718e+01   1.966718e+01
2.160000e+02   1.966555e+01   1.966555e+01
2.170000e+02   1.968628e+01   1.968628e+01
2.180000e+02   1.968851e+01   1.968851e+01
2.190000e+02   1.969538e+01   1.969538e+01
2.200000e+02   1.970510e+01   1.970510e+01
2.210000e+02   1.969425e+01   1.969425e+01
2.220000e+02   1.972484e+01   1.972484e+01
2.230000e+02   1.972055e+01   1.972055e+01
2.240000e+02   1.971982e+01   1.971982e+01
2.250000e+02   1.974377e+01   1.974377e+01
2.260000e+02   1.974390e+01   1.974390e+01
2.270000e+02   1.974688e+01   1.974688e+01
2.280000e+02   1.976027e+01   1.976274e+01
2.290000e+02   1.975720e+01   1.975947e+01
2.300000e+02   1.976408e+01   1.977062e+01
2.310000e+02   1.977591e+01   1.977745e+01
2.320000e+02   1.978254e+01   1.978379e+01
2.330000e+02   1.979534e+01   1.979534e+01
2.340000e+02   1.980373e+01   1.980373e+01
2.350000e+02   1.980541e+01   1.980541e+01
2.360000e+02   1.981623e+01   1.981623e+01
2.370000e+02   1.982289e+01   1.982289e+01
2.380000e+02   1.983241e+01   1.983241e+01
2.390000e+02   1.983676e+01   1.983676e+01
2.400000e+02   1.984785e+01   1.984785e+01
2.410000e+02   1.984198e+01   1.984198e+01
2.420000e+02   1.986012e+01   1.986012e+01
2.430000e+02   1.986098e+01   1.986098e+01
2.440000e+02   1.986230e+01   1.986230e+01
2.450000e+02   1.988416e+01   1.988416e+01
2.460000e+02   1.988571e+01   1.988675e+01
2.470000e+02   1.988866e+01   1.989124e+01
2.480000e+02   1.989562e+01   1.990092e+01
2.490000e+02   1.990226e+01   1.990546e+01
2.500000e+02   1.990837e+01   1.991314e+01
2.510000e+02   1.992093e+01   1.992724e+01
2.520000e+02   1.991418e+01   1.992829e+01
2.530000e+02   1.991020e+01   1.993369e+01
2.540000e+02   1.991757e+01   1.995557e+01
2.550000e+02   1.988902e+01   1.994738e+01
2.560000e+02   1.986732e+01   1.995651e+01
2.570000e+02   1.982543e+01   1.997097e+01
2.580000e+02   1.952576e+01   1.997559e+01
2.590000e+02   1.921391e+01   1.998915e+01
2.600000e+02   1.899140e+01   1.999009e+01
2.610000e+02   1.896511e+01   1.998482e+01
2.620000e+02   1.911519e+01   2.001221e+01
2.630000e+02   1.921152e+01   2.000522e+01
2.640000e+02   1.945258e+01   2.001472e+01
2.650000e+02   1.974934e+01   2.002319e+01
2.660000e+02   1.995590e+01   2.002444e+01
2.670000e+02   1.997322e+01   2.002685e+01
2.680000e+02   2.000329e+01   2.003954e+01
2.690000e+02   2.001488e+01   2.004203e+01
2.700000e+02   2.003353e+01   2.005097e+01
2.710000e+02   2.004094e+01   2.004999e+01
2.720000e+02   2.004962e+01   2.005365e+01
2.730000e+02   2.006586e+01   2.006997e+01
2.740000e+02   2.006872e+01   2.007211e+01
2.750000e+02   2.007174e+01   2.007243e+01
2.760000e+02   2.008886e+01   2.009195e+01
2.770000e+02   2.009390e+01   2.009466e+01
2.780000e+02   2.010052e+01   2.010052e+01
2.790000e+02   2.010588e+01   2.010588e+01
2.800000e+02   2.011005e+01   2.011005e+01
2.810000e+02   2.011668e+01   2.011668e+01
2.820000e+02   2.012074e+01   2.012074e+01
2.830000e+02   2.013062e+01   2.013062e+01
2.840000e+02   2.012835e+01   2.012835e+01
2.850000e+02   2.013938e+01   2.013938e+01
2.860000e+02   2.014124e+01   2.014124e+01
2.870000e+02   2.014221e+01   2.014221e+01
2.880000e+02   2.015263e+01   2.015263e+01
2.890000e+02   2.015669e+01   2.015669e+01
2.900000e+02   2.014490e+01   2.014915e+01
2.910000e+02   2.016327e+01   2.016648e+01
2.920000e+02   2.015832e+01   2.016270e+01
2.930000e+02   2.017405e+01   2.017551e+01
2.940000e+02   2.017491e+01   2.017574e+01
2.950000e+02   2.017209e+01   2.017209e+01
2.960000e+02   2.018802e+01   2.018802e+01
2.970000e+02   2.019093e+01   2.019093e+01
2.980000e+02   2.019211e+01   2.019211e+01
2.990000e+02   2.019787e+01   2.019787e+01
3.000000e+02   2.019292e+01   2.019378e+01
3.010000e+02   2.020355e+01   2.020424e+01
3.020000e+02   2.020710e+01   2.020710e+01
3.030000e+02   2.021010e+01   2.021010e+01
3.040000e+02   2.021615e+01   2.021615e+01
3.050000e+02   2.022735e+01   2.022794e+01
3.060000e+02   2.021963e+01   2.022215e+01
3.070000e+02   2.022161e+01   2.022617e+01
3.080000e+02   2.023927e+01   2.024074e+01
3.090000e+02   2.023781e+01   2.023781e+01
3.100000e+02   2.024471e+01   2.024471e+01
3.110000e+02   2.024241e+01   2.024399e+01
3.120000e+02   2.024522e+01   2.024772e+01
3.130000e+02   2.025799e+01   2.026135e+01
3.140000e+02   2.025546e+01   2.025649e+01
3.150000e+02   2.026364e+01   2.026497e+01
3.160000e+02   2.027180e+01   2.027555e+01
3.170000e+02   2.027997e+01   2.028299e+01
3.180000e+02   2.027302e+01   2.027482e+01
3.190000e+02   2.028686e+01   2.028836e+01
3.200000e+02   2.029704e+01   2.029864e+01
3.210000e+02   2.029057e+01   2.029691e+01
3.220000e+02   2.029687e+01   2.030408e+01
3.230000e+02   2.028730e+01   2.030683e+01
3.240000e+02   2.028368e+01   2.031318e+01
3.250000e+02   2.028329e+01   2.032133e+01
3.260000e+02   2.027415e+01   2.033055e+01
3.270000e+02   2.026714e+01   2.032943e+01
3.280000e+02   2.030214e+01   2.033896e+01
3.290000e+02   2.033357e+01   2.034327e+01
3.300000e+02   2.034129e+01   2.034522e+01
3.310000e+02   2.035671e+01   2.035892e+01
3.320000e+02   2.035789e+01   2.035889e+01
3.330000e+02   2.036757e+01   2.036927e+01
3.340000e+02   2.036677e+01   2.036789e+01
3.350000e+02   2.037745e+01   2.037788e+01
3.360000e+02   2.038962e+01   2.039149e+01
3.370000e+02   2.038750e+01   2.038750e+01
3.380000e+02   2.038909e+01   2.039020e+01
3.390000e+02   2.040714e+01   2.040802e+01
3.400000e+02   2.041215e+01   2.041261e+01
3.410000e+02   2.041129e+01   2.041173e+01
3.420000e+02   2.042122e+01   2.042201e+01
3.430000e+02   2.042156e+01   2.042198e+01
3.440000e+02   2.043342e+01   2.043342e+01
3.450000e+02   2.043975e+01   2.043975e+01
3.460000e+02   2.044127e+01   2.044127e+01
3.470000e+02   2.045194e+01   2.045194e+01
3.480000e+02   2.045931e+01   2.045931e+01
3.490000e+02   2.045714e+01   2.045714e+01
3.500000e+02   2.046663e+01   2.046663e+01
3.510000e+02   2.047008e+01   2.047008e+01
3.520000e+02   2.048348e+01   2.048391e+01
3.530000e+02   2.048536e+01   2.048574e+01
3.540000e+02   2.049103e+01   2.049145e+01
3.550000e+02   2.049388e+01   2.049433e+01
3.560000e+02   2.050334e+01   2.050373e+01
3.570000e+02   2.050377e+01   2.050511e+01
3.580000e+02   2.050747e+01   2.050830e+01
3.590000e+02   2.050655e+01   2.051140e+01
3.600000e+02   2.051685e+01   2.052034e+01
3.610000e+02   2.051874e+01   2.051930e+01
3.620000e+02   2.052937e+01   2.052975e+01
3.630000e+02   2.053349e+01   2.053491e+01
3.640000e+02   2.054303e+01   2.054348e+01
3.650000e+02   2.054527e+01   2.055013e+01
3.660000e+02   2.055087e+01   2.055406e+01
3.670000e+02   2.055861e+01   2.055898e+01
3.680000e+02   2.056710e+01   2.056747e+01
3.690000e+02   2.056995e+01   2.057034e+01
3.700000e+02   2.057534e+01   2.057574e+01
3.710000e+02   2.058665e+01   2.058818e+01
3.720000e+02   2.058355e+01   2.058355e+01
3.730000e+02   2.059154e+01   2.059154e+01
3.740000e+02   2.060144e+01   2.060187e+01
3.750000e+02   2.060988e+01   2.061094e+01
3.760000e+02   2.061135e+01   2.061231e+01
3.770000e+02   2.061721e+01   2.062074e+01
3.780000e+02   2.062256e+01   2.062468e+01
3.790000e+02   2.063744e+01   2.063879e+01
3.800000e+02   2.063503e+01   2.063547e+01
3.810000e+02   2.064254e+01   2.064254e+01
3.820000e+02   2.065010e+01   2.065099e+01
3.830000e+02   2.065164e+01   2.065502e+01
3.840000e+02   2.065092e+01   2.065874e+01
3.850000e+02   2.064931e+01   2.066290e+01
3.860000e+02   2.063456e+01   2.066742e+01
3.870000e+02   2.066496e+01   2.067767e+01
3.880000e+02   2.067280e+01   2.067778e+01
3.890000e+02   2.068737e+01   2.068995e+01
3.900000e+02   2.069477e+01   2.069599e+01
3.910000e+02   2.070117e+01   2.070265e+01
3.920000e+02   2.070280e+01   2.070326e+01
3.930000e+02   2.070444e+01   2.070703e+01
3.940000e+02   2.070436e+01   2.070706e+01
3.950000e+02   2.071460e+01   2.071885e+01
3.960000e+02   2.071210e+01   2.071992e+01
3.970000e+02   2.071478e+01   2.072721e+01
3.980000e+02   2.072579e+01   2.073124e+01
3.990000e+02   2.073353e+01   2.073799e+01
4.000000e+02   2.073833e+01   2.074804e+01
4.010000e+02   2.074524e+01   2.075441e+01
4.020000e+02   2.075804e+01   2.076651e+01
4.030000e+02   2.076109e+01   2.076535e+01
4.040000e+02   2.076529e+01   2.077264e+01
4.050000e+02   2.076564e+01   2.077575e+01
4.060000e+02   2.076054e+01   2.077695e+01
4.070000e+02   2.077104e+01   2.079132e+01
4.080000e+02   2.077424e+01   2.079984e+01
4.090000e+02   2.077065e+01   2.079693e+01
4.100000e+02   2.078750e+01   2.080925e+01
4.110000e+02   2.078329e+01   2.080768e+01
4.120000e+02   2.077714e+01   2.080753e+01
4.130000e+02   2.075994e+01   2.081788e+01
4.140000e+02   2.070034e+01   2.081874e+01
4.150000e+02   2.068077e+01   2.082638e+01
4.160000e+02   2.063462e+01   2.083309e+01
4.170000e+02   2.064767e+01   2.083441e+01
4.180000e+02   2.074251e+01   2.084097e+01
4.190000e+02   2.078589e+01   2.084752e+01
4.200000e+02   2.081787e+01   2.085215e+01
4.210000e+02   2.083234e+01   2.085652e+01
4.220000e+02   2.084168e+01   2.086734e+01
4.230000e+02   2.083981e+01   2.086393e+01
4.240000e+02   2.084295e+01   2.087465e+01
4.250000e+02   2.085467e+01   2.088716e+01
4.260000e+02   2.083843e+01   2.088753e+01
4.270000e+02   2.085443e+01   2.089589e+01
4.280000e+02   2.082484e+01   2.090133e+01
4.290000e+02   2.083793e+01   2.090836e+01
4.300000e+02   2.080418e+01   2.091597e+01
4.310000e+02   2.071213e+01   2.091653e+01
4.320000e+02   2.031715e+01   2.092998e+01
4.330000e+02   2.023682e+01   2.093522e+01
4.340000e+02   1.988886e+01   2.093929e+01
4.350000e+02   1.999274e+01   2.094242e+01
4.360000e+02   2.012218e+01   2.095405e+01
4.370000e+02   2.007447e+01   2.095078e+01
4.380000e+02   2.061106e+01   2.095707e+01
4.390000e+02   2.080284e+01   2.096016e+01
4.400000e+02   2.087591e+01   2.097452e+01
4.410000e+02   2.086712e+01   2.097361e+01
4.420000e+02   2.093648e+01   2.098248e+01
4.430000e+02   2.092271e+01   2.098351e+01
4.440000e+02   2.096564e+01   2.099459e+01
4.450000e+02   2.096652e+01   2.100648e+01
4.460000e+02   2.098297e+01   2.100299e+01
4.470000e+02   2.098700e+01   2.101161e+01
4.480000e+02   2.100859e+01   2.102179e+01
4.490000e+02   2.100596e+01   2.102312e+01
4.500000e+02   2.101854e+01   2.102665e+01
4.510000e+02   2.102419e+01   2.103629e+01
4.520000e+02   2.102531e+01   2.103533e+01
4.530000e+02   2.102825e+01   2.104210e+01
4.540000e+02   2.103464e+01   2.104524e+01
4.550000e+02   2.104511e+01   2.104995e+01
4.560000e+02   2.105333e+01   2.105595e+01
4.570000e+02   2.105332e+01   2.105574e+01
4.580000e+02   2.106373e+01   2.106858e+01
4.590000e+02   2.106621e+01   2.106895e+01
4.600000e+02   2.105913e+01   2.106078e+01
4.610000e+02   2.107384e+01   2.107683e+01
4.620000e+02   2.107133e+01   2.107685e+01
4.630000e+02   2.107325e+01   2.108355e+01
4.640000e+02   2.106914e+01   2.108817e+01
4.650000e+02   2.108899e+01   2.109599e+01
4.660000e+02   2.108573e+01   2.109997e+01
4.670000e+02   2.109908e+01   2.110076e+01
4.680000e+02   2.110546e+01   2.111167e+01
4.690000e+02   2.110909e+01   2.111153e+01
4.700000e+02   2.111151e+01   2.111619e+01
4.710000e+02   2.111834e+01   2.112806e+01
4.720000e+02   2.112332e+01   2.113512e+01
4.730000e+02   2.112140e+01   2.112925e+01
4.740000e+02   2.113333e+01   2.113599e+01
4.750000e+02   2.113051e+01   2.113513e+01
4.760000e+02   2.113150e+01   2.113896e+01
4.770000e+02   2.113839e+01   2.114606e+01
4.780000e+02   2.114297e+01   2.114688e+01
4.790000e+02   2.114635e+01   2.115120e+01
4.800000e+02   2.115585e+01   2.115814e+01
4.810000e+02   2.116411e+01   2.116690e+01
4.820000e+02   2.117332e+01   2.117448e+01
4.830000e+02   2.116667e+01   2.116762e+01
4.840000e+02   2.117506e+01   2.117797e+01
4.850000e+02   2.117355e+01   2.117576e+01
4.860000e+02   2.117980e+01   2.118301e+01
4.870000e+02   2.117814e+01   2.117928e+01
4.880000e+02   2.118540e+01   2.118727e+01
4.890000e+02   2.118819e+01   2.119091e+01
4.900000e+02   2.119021e+01   2.119526e+01
4.910000e+02   2.118668e+01   2.119807e+01
4.920000e+02   2.119683e+01   2.120113e+01
4.930000e+02   2.119898e+01   2.120082e+01
4.940000e+02   2.119989e+01   2.120163e+01
4.950000e+02   2.119814e+01   2.120674e+01
4.960000e+02   2.120552e+01   2.121061e+01
4.970000e+02   2.120719e+01   2.120927e+01
4.980000e+02   2.121250e+01   2.121556e+01
4.990000e+02   2.121546e+01   2.121836e+01
5.000000e+02   2.122570e+01   2.122827e+01
5.010000e+02   2.122613e+01   2.122864e+01
5.020000e+02   2.122359e+01   2.122702e+01
5.030000e+02   2.122569e+01   2.123233e+01
5.040000e+02   2.122333e+01   2.122970e+01
5.050000e+02   2.123392e+01   2.123911e+01
5.060000e+02   2.123181e+01   2.124070e+01
5.070000e+02   2.123222e+01   2.123986e+01
5.080000e+02   2.122952e+01   2.124486e+01
5.090000e+02   2.124474e+01   2.124854e+01
5.100000e+02   2.120810e+01   2.124904e+01
5.110000e+02   2.124204e+01   2.126034e+01
5.120000e+02   2.123701e+01   2.125533e+01
5.130000e+02   2.125274e+01   2.126272e+01
5.140000e+02   2.125312e+01   2.126104e+01
5.150000e+02   2.125368e+01   2.126107e+01
5.160000e+02   2.126062e+01   2.126798e+01
5.170000e+02   2.126129e+01   2.126771e+01
5.180000e+02   2.126411e+01   2.126995e+01
5.190000e+02   2.126911e+01   2.127439e+01
5.200000e+02   2.126743e+01   2.127295e+01
5.210000e+02   2.126871e+01   2.127614e+01
5.220000e+02   2.126496e+01   2.127388e+01
5.230000e+02   2.127507e+01   2.128430e+01
5.240000e+02   2.127700e+01   2.129154e+01
5.250000e+02   2.126998e+01   2.128706e+01
5.260000e+02   2.126245e+01   2.128278e+01
5.270000e+02   2.127065e+01   2.128781e+01
5.280000e+02   2.127807e+01   2.128956e+01
5.290000e+02   2.127849e+01   2.129029e+01
5.300000e+02   2.127919e+01   2.128825e+01
5.310000e+02   2.127856e+01   2.128488e+01
5.320000e+02   2.128455e+01   2.129043e+01
5.330000e+02   2.128734e+01   2.129483e+01
5.340000e+02   2.127937e+01   2.128859e+01
5.350000e+02   2.128739e+01   2.129741e+01
5.360000e+02   2.128885e+01   2.129763e+01
5.370000e+02   2.128831e+01   2.129722e+01
5.380000e+02   2.129828e+01   2.130866e+01
5.390000e+02   2.129273e+01   2.130438e+01
5.400000e+02   2.129509e+01   2.132075e+01
5.410000e+02   2.128047e+01   2.131150e+01
5.420000e+02   2.127570e+01   2.131524e+01
5.430000e+02   2.128187e+01   2.132407e+01
5.440000e+02   2.128046e+01   2.132656e+01
5.450000e+02   2.129657e+01   2.132290e+01
5.460000e+02   2.129010e+01   2.131726e+01
5.470000e+02   2.130503e+01   2.133305e+01
5.480000e+02   2.130212e+01   2.132781e+01
5.490000e+02   2.132026e+01   2.134207e+01
5.500000e+02   2.131618e+01   2.132666e+01
5.510000e+02   2.133149e+01   2.135322e+01
5.520000e+02   2.133027e+01   2.134788e+01
5.530000e+02   2.133214e+01   2.134780e+01
5.540000e+02   2.133689e+01   2.135026e+01
5.550000e+02   2.134608e+01   2.135806e+01
5.560000e+02   2.134811e+01   2.136046e+01
5.570000e+02   2.135265e+01   2.136656e+01
5.580000e+02   2.135110e+01   2.137647e+01
5.590000e+02   2.135458e+01   2.138033e+01
5.600000e+02   2.135508e+01   2.138524e+01
5.610000e+02   2.136149e+01   2.139049e+01
5.620000e+02   2.136129e+01   2.139786e+01
5.630000e+02   2.136571e+01   2.140131e+01
5.640000e+02   2.137090e+01   2.141065e+01
5.650000e+02   2.134828e+01   2.141335e+01
5.660000e+02   2.133920e+01   2.141034e+01
5.670000e+02   2.136894e+01   2.142485e+01
5.680000e+02   2.139517e+01   2.143158e+01
5.690000e+02   2.139981e+01   2.143679e+01
5.700000e+02   2.140838e+01   2.143736e+01
5.710000e+02   2.140263e+01   2.143539e+01
5.720000e+02   2.140824e+01   2.144468e+01
5.730000e+02   2.140919e+01   2.144599e+01
5.740000e+02   2.141864e+01   2.144676e+01
5.750000e+02   2.139753e+01   2.144524e+01
5.760000e+02   2.133551e+01   2.146527e+01
5.770000e+02   2.134774e+01   2.145166e+01
5.780000e+02   2.125867e+01   2.147350e+01
5.790000e+02   2.111517e+01   2.147696e+01
5.800000e+02   2.123376e+01   2.148181e+01
5.810000e+02   2.144629e+01   2.148670e+01
5.820000e+02   2.138054e+01   2.149023e+01
5.830000e+02   2.142741e+01   2.150302e+01
5.840000e+02   2.146161e+01   2.151079e+01
5.850000e+02   2.145552e+01   2.150510e+01
5.860000e+02   2.145431e+01   2.150618e+01
5.870000e+02   2.145427e+01   2.151848e+01
5.880000e+02   2.147572e+01   2.151818e+01
5.890000e+02   2.148932e+01   2.152461e+01
5.900000e+02   2.148451e+01   2.152319e+01
5.910000e+02   2.149873e+01   2.152429e+01
5.920000e+02   2.149791e+01   2.153672e+01
5.930000e+02   2.150394e+01   2.154169e+01
5.940000e+02   2.152194e+01   2.155389e+01
5.950000e+02   2.147442e+01   2.154734e+01
5.960000e+02   2.145746e+01   2.155543e+01
5.970000e+02   2.153812e+01   2.156362e+01
5.980000e+02   2.152037e+01   2.156929e+01
5.990000e+02   2.155363e+01   2.157687e+01
6.000000e+02   2.156560e+01   2.157754e+01
6.010000e+02   2.157230e+01   2.158526e+01
6.020000e+02   2.157440e+01   2.158867e+01
6.030000e+02   2.157875e+01   2.159155e+01
6.040000e+02   2.156898e+01   2.160053e+01
6.050000e+02   2.157590e+01   2.159821e+01
6.060000e+02   2.156028e+01   2.159463e+01
6.070000e+02   2.158876e+01   2.161011e+01
6.080000e+02   2.159988e+01   2.161485e+01
6.090000e+02   2.158982e+01   2.160261e+01
6.100000e+02   2.159699e+01   2.160895e+01
6.110000e+02   2.161009e+01   2.162124e+01
6.120000e+02   2.161367e+01   2.163171e+01
6.130000e+02   2.161481e+01   2.163628e+01
6.140000e+02   2.161115e+01   2.163860e+01
6.150000e+02   2.161718e+01   2.164309e+01
6.160000e+02   2.161806e+01   2.164927e+01
6.170000e+02   2.161851e+01   2.164519e+01
6.180000e+02   2.162462e+01   2.164623e+01
6.190000e+02   2.162955e+01   2.165079e+01
6.200000e+02   2.164022e+01   2.165955e+01
6.210000e+02   2.162958e+01   2.165200e+01
6.220000e+02   2.162980e+01   2.164553e+01
6.230000e+02   2.164558e+01   2.165918e+01
6.240000e+02   2.164469e+01   2.165585e+01
6.250000e+02   2.165629e+01   2.166659e+01
6.260000e+02   2.164804e+01   2.165777e+01
6.270000e+02   2.165722e+01   2.166826e+01
6.280000e+02   2.165850e+01   2.167842e+01
6.290000e+02   2.165594e+01   2.167693e+01
6.300000e+02   2.164670e+01   2.167767e+01
6.310000e+02   2.165319e+01   2.168608e+01
6.320000e+02   2.165374e+01   2.168733e+01
6.330000e+02   2.165504e+01   2.169748e+01
6.340000e+02   2.165512e+01   2.169145e+01
6.350000e+02   2.165789e+01   2.169756e+01
6.360000e+02   2.166126e+01   2.169614e+01
6.370000e+02   2.166422e+01   2.169496e+01
6.380000e+02   2.165367e+01   2.170173e+01
6.390000e+02   2.167475e+01   2.170687e+01
6.400000e+02   2.168431e+01   2.170577e+01
6.410000e+02   2.167095e+01   2.170967e+01
6.420000e+02   2.168646e+01   2.170641e+01
6.430000e+02   2.169038e+01   2.171411e+01
6.440000e+02   2.169179e+01   2.170757e+01
6.450000e+02   2.168947e+01   2.171246e+01
6.460000e+02   2.167408e+01   2.171082e+01
6.470000e+02   2.163960e+01   2.173107e+01
6.480000e+02   2.162950e+01   2.172496e+01
6.490000e+02   2.168684e+01   2.172559e+01
6.500000e+02   2.167005e+01   2.172155e+01
6.510000e+02   2.168963e+01   2.172565e+01
6.520000e+02   2.170348e+01   2.173124e+01
6.530000e+02   2.171344e+01   2.173872e+01
6.540000e+02   2.172443e+01   2.173816e+01
6.550000e+02   2.173357e+01   2.174570e+01
6.560000e+02   2.173450e+01   2.174252e+01
6.570000e+02   2.172770e+01   2.174183e+01
6.580000e+02   2.174195e+01   2.174989e+01
6.590000e+02   2.172523e+01   2.175204e+01
6.600000e+02   2.174191e+01   2.175635e+01
6.610000e+02   2.174945e+01   2.175587e+01
6.620000e+02   2.176757e+01   2.177553e+01
6.630000e+02   2.176681e+01   2.177384e+01
6.640000e+02   2.177172e+01   2.177568e+01
6.650000e+02   2.177310e+01   2.177914e+01
6.660000e+02   2.177253e+01   2.178164e+01
6.670000e+02   2.175637e+01   2.177389e+01
6.680000e+02   2.175792e+01   2.178934e+01
6.690000e+02   2.176509e+01   2.178806e+01
6.700000e+02   2.176645e+01   2.178895e+01
6.710000e+02   2.177291e+01   2.179620e+01
6.720000e+02   2.177939e+01   2.180069e+01
6.730000e+02   2.178220e+01   2.179545e+01
6.740000e+02   2.180007e+01   2.180821e+01
6.750000e+02   2.179658e+01   2.180871e+01
6.760000e+02   2.180091e+01   2.181422e+01
6.770000e+02   2.180001e+01   2.181224e+01
6.780000e+02   2.180000e+01   2.181522e+01
6.790000e+02   2.179990e+01   2.181677e+01
6.800000e+02   2.181286e+01   2.183222e+01
6.810000e+02   2.181402e+01   2.183044e+01
6.820000e+02   2.181567e+01   2.183871e+01
6.830000e+02   2.182551e+01   2.183704e+01
6.840000e+02   2.183190e+01   2.184036e+01
6.850000e+02   2.183832e+01   2.184793e+01
6.860000e+02   2.184788e+01   2.185706e+01
6.870000e+02   2.185951e+01   2.187366e+01
6.880000e+02   2.184571e+01   2.185909e+01
6.890000e+02   2.185192e+01   2.185786e+01
6.900000e+02   2.187232e+01   2.188186e+01
6.910000e+02   2.186138e+01   2.187036e+01
6.920000e+02   2.185200e+01   2.186674e+01
6.930000e+02   2.183813e+01   2.186721e+01
6.940000e+02   2.185476e+01   2.187784e+01
6.950000e+02   2.184684e+01   2.188020e+01
6.960000e+02   2.184816e+01   2.188659e+01
6.970000e+02   2.176235e+01   2.188845e+01
6.980000e+02   2.171542e+01   2.189217e+01
6.990000e+02   2.172919e+01   2.189046e+01
7.000000e+02   2.182805e+01   2.189474e+01
7.010000e+02   2.188937e+01   2.190905e+01
7.020000e+02   2.189434e+01   2.190557e+01
7.030000e+02   2.189358e+01   2.190112e+01
7.040000e+02   2.190178e+01   2.191389e+01
7.050000e+02   2.189156e+01   2.190773e+01
7.060000e+02   2.189936e+01   2.192592e+01
7.070000e+02   2.187201e+01   2.191991e+01
7.080000e+02   2.184664e+01   2.192516e+01
7.090000e+02   2.189178e+01   2.193586e+01
7.100000e+02   2.191392e+01   2.192546e+01
7.110000e+02   2.192850e+01   2.193836e+01
7.120000e+02   2.193149e+01   2.193894e+01
7.130000e+02   2.193975e+01   2.194691e+01
7.140000e+02   2.194937e+01   2.195369e+01
7.150000e+02   2.195189e+01   2.195957e+01
7.160000e+02   2.194644e+01   2.195910e+01
7.170000e+02   2.196040e+01   2.197592e+01
7.180000e+02   2.196074e+01   2.196989e+01
7.190000e+02   2.196346e+01   2.197606e+01
7.200000e+02   2.196417e+01   2.197936e+01
7.210000e+02   2.197091e+01   2.198253e+01
7.220000e+02   2.195969e+01   2.197189e+01
7.230000e+02   2.196288e+01   2.199082e+01
7.240000e+02   2.191235e+01   2.198174e+01
7.250000e+02   2.190194e+01   2.199533e+01
7.260000e+02   2.189825e+01   2.200711e+01
7.270000e+02   2.195265e+01   2.201024e+01
7.280000e+02   2.195044e+01   2.200532e+01
7.290000e+02   2.195668e+01   2.201007e+01
7.300000e+02   2.196606e+01   2.202192e+01
7.310000e+02   2.195676e+01   2.202450e+01
7.320000e+02   2.196149e+01   2.201763e+01
7.330000e+02   2.189862e+01   2.203212e+01
7.340000e+02   2.178007e+01   2.202663e+01
7.350000e+02   2.176386e+01   2.204475e+01
7.360000e+02   2.168204e+01   2.204051e+01
7.370000e+02   2.176080e+01   2.205007e+01
7.380000e+02   2.187947e+01   2.204894e+01
7.390000e+02   2.194941e+01   2.206729e+01
7.400000e+02   2.200115e+01   2.206300e+01
7.410000e+02   2.202449e+01   2.206552e+01
7.420000e+02   2.204690e+01   2.208130e+01
7.430000e+02   2.203204e+01   2.207483e+01
7.440000e+02   2.205205e+01   2.209435e+01
7.450000e+02   2.202032e+01   2.208382e+01
7.460000e+02   2.192980e+01   2.210109e+01
7.470000e+02   2.203226e+01   2.209811e+01
7.480000e+02   2.189528e+01   2.210025e+01
7.490000e+02   2.204867e+01   2.209350e+01
7.500000e+02   2.203673e+01   2.210823e+01
7.510000e+02   2.207854e+01   2.211597e+01
7.520000e+02   2.208911e+01   2.211987e+01
7.530000e+02   2.207965e+01   2.211106e+01
7.540000e+02   2.208873e+01   2.212158e+01
7.550000e+02   2.209144e+01   2.212191e+01
7.560000e+02   2.210320e+01   2.212648e+01
7.570000e+02   2.211340e+01   2.212628e+01
7.580000e+02   2.211382e+01   2.212709e+01
7.590000e+02   2.212436e+01   2.213404e+01
7.600000e+02   2.212904e+01   2.213794e+01
7.610000e+02   2.213611e+01   2.214398e+01
7.620000e+02   2.213856e+01   2.214846e+01
7.630000e+02   2.213960e+01   2.214729e+01
7.640000e+02   2.214767e+01   2.215919e+01
7.650000e+02   2.214155e+01   2.215621e+01
7.660000e+02   2.214884e+01   2.216321e+01
7.670000e+02   2.213758e+01   2.215582e+01
7.680000e+02   2.215242e+01   2.216860e+01
7.690000e+02   2.215521e+01   2.218005e+01
7.700000e+02   2.216046e+01   2.218744e+01
7.710000e+02   2.215602e+01   2.219007e+01
7.720000e+02   2.216534e+01   2.220049e+01
7.730000e+02   2.214994e+01   2.218593e+01
7.740000e+02   2.216660e+01   2.221239e+01
7.750000e+02   2.214761e+01   2.219880e+01
7.760000e+02   2.216255e+01   2.221445e+01
7.770000e+02   2.217124e+01   2.223057e+01
7.780000e+02   2.215398e+01   2.221198e+01
7.790000e+02   2.215163e+01   2.221811e+01
7.800000e+02   2.214537e+01   2.222881e+01
7.810000e+02   2.212630e+01   2.222563e+01
7.820000e+02   2.207907e+01   2.226095e+01
7.830000e+02   2.210113e+01   2.224244e+01
7.840000e+02   2.209045e+01   2.225435e+01
7.850000e+02   2.205881e+01   2.225152e+01
7.860000e+02   2.206963e+01   2.225739e+01
7.870000e+02   2.182983e+01   2.225921e+01
7.880000e+02   2.151121e+01   2.225501e+01
7.890000e+02   2.131407e+01   2.227063e+01
7.900000e+02   2.062602e+01   2.227132e+01
7.910000e+02   2.101229e+01   2.229148e+01
7.920000e+02   2.087216e+01   2.228539e+01
7.930000e+02   2.094007e+01   2.228388e+01
7.940000e+02   2.119207e+01   2.230351e+01
7.950000e+02   2.141235e+01   2.231707e+01
7.960000e+02   2.203393e+01   2.229804e+01
7.970000e+02   2.209517e+01   2.230411e+01
7.980000e+02   2.208321e+01   2.231171e+01
7.990000e+02   2.213711e+01   2.232545e+01
8.000000e+02   2.220915e+01   2.232359e+01
8.010000e+02   2.222422e+01   2.232715e+01
8.020000e+02   2.224282e+01   2.234254e+01
8.030000e+02   2.224929e+01   2.233028e+01
8.040000e+02   2.224989e+01   2.233481e+01
8.050000e+02   2.224179e+01   2.233384e+01
8.060000e+02   2.222534e+01   2.232846e+01
8.070000e+02   2.226285e+01   2.234152e+01
8.080000e+02   2.230029e+01   2.235572e+01
8.090000e+02   2.232195e+01   2.236718e+01
8.100000e+02   2.231059e+01   2.235558e+01
8.110000e+02   2.232146e+01   2.236129e+01
8.120000e+02   2.232011e+01   2.236304e+01
8.130000e+02   2.233392e+01   2.236749e+01
8.140000e+02   2.233988e+01   2.237182e+01
8.150000e+02   2.235146e+01   2.236719e+01
8.160000e+02   2.234207e+01   2.236169e+01
8.170000e+02   2.236025e+01   2.237638e+01
8.180000e+02   2.237573e+01   2.239689e+01
8.190000e+02   2.237054e+01   2.238486e+01
8.200000e+02   2.236046e+01   2.239561e+01
8.210000e+02   2.238157e+01   2.241326e+01
8.220000e+02   2.235814e+01   2.242315e+01
8.230000e+02   2.239381e+01   2.241175e+01
8.240000e+02   2.237404e+01   2.241624e+01
8.250000e+02   2.240525e+01   2.241700e+01
8.260000e+02   2.242544e+01   2.243806e+01
8.270000e+02   2.242251e+01   2.243701e+01
8.280000e+02   2.243327e+01   2.244321e+01
8.290000e+02   2.245163e+01   2.245831e+01
8.300000e+02   2.245210e+01   2.245811e+01
8.310000e+02   2.244420e+01   2.245325e+01
8.320000e+02   2.245159e+01   2.246584e+01
8.330000e+02   2.246057e+01   2.247062e+01
8.340000e+02   2.247507e+01   2.248921e+01
8.350000e+02   2.248203e+01   2.249825e+01
8.360000e+02   2.245770e+01   2.246916e+01
8.370000e+02   2.248416e+01   2.249634e+01
8.380000e+02   2.246536e+01   2.248374e+01
8.390000e+02   2.247172e+01   2.249985e+01
8.400000e+02   2.247650e+01   2.251418e+01
8.410000e+02   2.245908e+01   2.250318e+01
8.420000e+02   2.246975e+01   2.252497e+01
8.430000e+02   2.241390e+01   2.249272e+01
8.440000e+02   2.244879e+01   2.250280e+01
8.450000e+02   2.243988e+01   2.250800e+01
8.460000e+02   2.247669e+01   2.251724e+01
8.470000e+02   2.248715e+01   2.252303e+01
8.480000e+02   2.250894e+01   2.253004e+01
8.490000e+02   2.251094e+01   2.254169e+01
8.500000e+02   2.249058e+01   2.252683e+01
8.510000e+02   2.243636e+01   2.253449e+01
8.520000e+02   2.244290e+01   2.253221e+01
8.530000e+02   2.241457e+01   2.253853e+01
8.540000e+02   2.248809e+01   2.253841e+01
8.550000e+02   2.250810e+01   2.255159e+01
8.560000e+02   2.251171e+01   2.253704e+01
8.570000e+02   2.251420e+01   2.255266e+01
8.580000e+02   2.249841e+01   2.255100e+01
8.590000e+02   2.251852e+01   2.255807e+01
8.600000e+02   2.247777e+01   2.257066e+01
8.610000e+02   2.244275e+01   2.256323e+01
8.620000e+02   2.251225e+01   2.256659e+01
8.630000e+02   2.249334e+01   2.258753e+01
8.640000e+02   2.248740e+01   2.257771e+01
8.650000e+02   2.250896e+01   2.259422e+01
8.660000e+02   2.254366e+01   2.261262e+01
8.670000e+02   2.251289e+01   2.258450e+01
8.680000e+02   2.256111e+01   2.261175e+01
8.690000e+02   2.255293e+01   2.261255e+01
8.700000e+02   2.253654e+01   2.259657e+01
8.710000e+02   2.256604e+01   2.262198e+01
8.720000e+02   2.256256e+01   2.263032e+01
8.730000e+02   2.258084e+01   2.263452e+01
8.740000e+02   2.258240e+01   2.264734e+01
8.750000e+02   2.259060e+01   2.264728e+01
8.760000e+02   2.259559e+01   2.265128e+01
8.770000e+02   2.261201e+01   2.267041e+01
8.780000e+02   2.261142e+01   2.267691e+01
8.790000e+02   2.260088e+01   2.266895e+01
8.800000e+02   2.260497e+01   2.267276e+01
8.810000e+02   2.258783e+01   2.264972e+01
8.820000e+02   2.261957e+01   2.268308e+01
8.830000e+02   2.260849e+01   2.267506e+01
8.840000e+02   2.261109e+01   2.268174e+01
8.850000e+02   2.261814e+01   2.268744e+01
8.860000e+02   2.261981e+01   2.268893e+01
8.870000e+02   2.261600e+01   2.268457e+01
8.880000e+02   2.264006e+01   2.270619e+01
8.890000e+02   2.261718e+01   2.268625e+01
8.900000e+02   2.263710e+01   2.270533e+01
8.910000e+02   2.263891e+01   2.271612e+01
8.920000e+02   2.262104e+01   2.270653e+01
8.930000e+02   2.265284e+01   2.272184e+01
8.940000e+02   2.265403e+01   2.271487e+01
8.950000e+02   2.268435e+01   2.272155e+01
8.960000e+02   2.267394e+01   2.272980e+01
8.970000e+02   2.268856e+01   2.274707e+01
8.980000e+02   2.269048e+01   2.275113e+01
8.990000e+02   2.267388e+01   2.273757e+01
9.000000e+02   2.269651e+01   2.273490e+01
9.010000e+02   2.267031e+01   2.271162e+01
9.020000e+02   2.269496e+01   2.272964e+01
9.030000e+02   2.270620e+01   2.274483e+01
9.040000e+02   2.269921e+01   2.275969e+01
9.050000e+02   2.270132e+01   2.275251e+01
9.060000e+02   2.270993e+01   2.274528e+01
9.070000e+02   2.271614e+01   2.275723e+01
9.080000e+02   2.272804e+01   2.276936e+01
9.090000e+02   2.272000e+01   2.275711e+01
9.100000e+02   2.271324e+01   2.274984e+01
9.110000e+02   2.273771e+01   2.279572e+01
9.120000e+02   2.268797e+01   2.275671e+01
9.130000e+02   2.260059e+01   2.277077e+01
9.140000e+02   2.253743e+01   2.277413e+01
9.150000e+02   2.261108e+01   2.278265e+01
9.160000e+02   2.271007e+01   2.276548e+01
9.170000e+02   2.275238e+01   2.278664e+01
9.180000e+02   2.274643e+01   2.277704e+01
9.190000e+02   2.276858e+01   2.280155e+01
9.200000e+02   2.277157e+01   2.280542e+01
9.210000e+02   2.275471e+01   2.280248e+01
9.220000e+02   2.278848e+01   2.281984e+01
9.230000e+02   2.276440e+01   2.281723e+01
9.240000e+02   2.275265e+01   2.281433e+01
9.250000e+02   2.275312e+01   2.282578e+01
9.260000e+02   2.277354e+01   2.284050e+01
9.270000e+02   2.276840e+01   2.282833e+01
9.280000e+02   2.277779e+01   2.283730e+01
9.290000e+02   2.277474e+01   2.285245e+01
9.300000e+02   2.275557e+01   2.283177e+01
9.310000e+02   2.281126e+01   2.287914e+01
9.320000e+02   2.280188e+01   2.283896e+01
9.330000e+02   2.280181e+01   2.283726e+01
9.340000e+02   2.281031e+01   2.285008e+01
9.350000e+02   2.282150e+01   2.285852e+01
9.360000e+02   2.281933e+01   2.285936e+01
9.370000e+02   2.282724e+01   2.286722e+01
9.380000e+02   2.279823e+01   2.285752e+01
9.390000e+02   2.281439e+01   2.287634e+01
9.400000e+02   2.283722e+01   2.290219e+01
9.410000e+02   2.276378e+01   2.287123e+01
9.420000e+02   2.268559e+01   2.289431e+01
9.430000e+02   2.261173e+01   2.288262e+01
9.440000e+02   2.232929e+01   2.287933e+01
9.450000e+02   2.242238e+01   2.290464e+01
9.460000e+02   2.259874e+01   2.287770e+01
9.470000e+02   2.268403e+01   2.289011e+01
9.480000e+02   2.277151e+01   2.290397e+01
9.490000e+02   2.277328e+01   2.290202e+01
9.500000e+02   2.281035e+01   2.290308e+01
9.510000e+02   2.281334e+01   2.291729e+01
9.520000e+02   2.283146e+01   2.289902e+01
9.530000e+02   2.282692e+01   2.290875e+01
9.540000e+02   2.283321e+01   2.290976e+01
9.550000e+02   2.285046e+01   2.291006e+01
9.560000e+02   2.283449e+01   2.290046e+01
9.570000e+02   2.287773e+01   2.292558e+01
9.580000e+02   2.284477e+01   2.290882e+01
9.590000e+02   2.289976e+01   2.293200e+01
9.600000e+02   2.279785e+01   2.291002e+01
9.610000e+02   2.278344e+01   2.293113e+01
9.620000e+02   2.284318e+01   2.292564e+01
9.630000e+02   2.286014e+01   2.293220e+01
9.640000e+02   2.286354e+01   2.293522e+01
9.650000e+02   2.289633e+01   2.296064e+01
9.660000e+02   2.291512e+01   2.297494e+01
9.670000e+02   2.284255e+01   2.295550e+01
9.680000e+02   2.283808e+01   2.295864e+01
9.690000e+02   2.279454e+01   2.296041e+01
9.700000e+02   2.278636e+01   2.296613e+01
9.710000e+02   2.289045e+01   2.296319e+01
9.720000e+02   2.292247e+01   2.295823e+01
9.730000e+02   2.292531e+01   2.295765e+01
9.740000e+02   2.293846e+01   2.297446e+01
9.750000e+02   2.292378e+01   2.295750e+01
9.760000e+02   2.295583e+01   2.298888e+01
9.770000e+02   2.294800e+01   2.297806e+01
9.780000e+02   2.294231e+01   2.297721e+01
9.790000e+02   2.297712e+01   2.301157e+01
9.800000e+02   2.292119e+01   2.299788e+01
9.810000e+02   2.278914e+01   2.297186e+01
9.820000e+02   2.276131e+01   2.299898e+01
9.830000e+02   2.291255e+01   2.299833e+01
9.840000e+02   2.294218e+01   2.300069e+01
9.850000e+02   2.293417e+01   2.299302e+01
9.860000e+02   2.298159e+01   2.301026e+01
9.870000e+02   2.294712e+01   2.299959e+01
9.880000e+02   2.298598e+01   2.302117e+01
9.890000e+02   2.301855e+01   2.305367e+01
9.900000e+02   2.300824e+01   2.304725e+01
9.910000e+02   2.303548e+01   2.306761e+01
9.920000e+02   2.303295e+01   2.305869e+01
9.930000e+02   2.302806e+01   2.305148e+01
9.940000e+02   2.304280e+01   2.307043e+01
9.950000e+02   2.302368e+01   2.305411e+01
9.960000e+02   2.304563e+01   2.307262e+01
9.970000e+02   2.304643e+01   2.307354e+01
9.980000e+02   2.302098e+01   2.305094e+01
9.990000e+02   2.302415e+01   2.305054e+01
1.000000e+03   2.303906e+01   2.306823e+01
1.001000e+03   2.303045e+01   2.308137e+01
1.002000e+03   2.303067e+01   2.307357e+01
1.003000e+03   2.302915e+01   2.307231e+01
1.004000e+03   2.301694e+01   2.307524e+01
1.005000e+03   2.306870e+01   2.310844e+01
1.006000e+03   2.301772e+01   2.311121e+01
1.007000e+03   2.301903e+01   2.308133e+01
1.008000e+03   2.299583e+01   2.308080e+01
1.009000e+03   2.295253e+01   2.307714e+01
1.010000e+03   2.286573e+01   2.309393e+01
1.011000e+03   2.301224e+01   2.310346e+01
1.012000e+03   2.282457e+01   2.309376e+01
1.013000e+03   2.291297e+01   2.310189e+01
1.014000e+03   2.304783e+01   2.311970e+01
1.015000e+03   2.299509e+01   2.309274e+01
1.016000e+03   2.305021e+01   2.312879e+01
1.017000e+03   2.303324e+01   2.312615e+01
1.018000e+03   2.304468e+01   2.313661e+01
1.019000e+03   2.304285e+01   2.315109e+01
1.020000e+03   2.299917e+01   2.311769e+01
1.021000e+03   2.296032e+01   2.311281e+01
1.022000e+03   2.285914e+01   2.313161e+01
1.023000e+03   2.234672e+01   2.313353e+01
1.024000e+03   2.190620e+01   2.316050e+01
1.025000e+03   2.172340e+01   2.315152e+01
1.026000e+03   2.229044e+01   2.315207e+01
1.027000e+03   2.273505e+01   2.314417e+01
1.028000e+03   2.285804e+01   2.316479e+01
1.029000e+03   2.296004e+01   2.315972e+01
1.030000e+03   2.306786e+01   2.317208e+01
1.031000e+03   2.310420e+01   2.318568e+01
1.032000e+03   2.311543e+01   2.318389e+01
1.033000e+03   2.311346e+01   2.318719e+01
1.034000e+03   2.309253e+01   2.316574e+01
1.035000e+03   2.310857e+01   2.316311e+01
1.036000e+03   2.313967e+01   2.317443e+01
1.037000e+03   2.315061e+01   2.317746e+01
1.038000e+03   2.313057e+01   2.317988e+01
1.039000e+03   2.314118e+01   2.318484e+01
1.040000e+03   2.312090e+01   2.319290e+01
1.041000e+03   2.312629e+01   2.320830e+01
1.042000e+03   2.314456e+01   2.320556e+01
1.043000e+03   2.312354e+01   2.321049e+01
1.044000e+03   2.302450e+01   2.319083e+01
1.045000e+03   2.308378e+01   2.323797e+01
1.046000e+03   2.300155e+01   2.322685e+01
1.047000e+03   2.314705e+01   2.322036e+01
1.048000e+03   2.318342e+01   2.322056e+01
1.049000e+03   2.318948e+01   2.321855e+01
1.050000e+03   2.320993e+01   2.326012e+01
1.051000e+03   2.321335e+01   2.325121e+01
1.052000e+03   2.322747e+01   2.326254e+01
1.053000e+03   2.322233e+01   2.325419e+01
1.054000e+03   2.321197e+01   2.324176e+01
1.055000e+03   2.320936e+01   2.327098e+01
1.056000e+03   2.317483e+01   2.326018e+01
1.057000e+03   2.314454e+01   2.325173e+01
1.058000e+03   2.313590e+01   2.326317e+01
1.059000e+03   2.315554e+01   2.328118e+01
1.060000e+03   2.312804e+01   2.324925e+01
1.061000e+03   2.305501e+01   2.328799e+01
1.062000e+03   2.278435e+01   2.328697e+01
1.063000e+03   2.267907e+01   2.329911e+01
1.064000e+03   2.310290e+01   2.330329e+01
1.065000e+03   2.316986e+01   2.330352e+01
1.066000e+03   2.323737e+01   2.330903e+01
1.067000e+03   2.324220e+01   2.330298e+01
1.068000e+03   2.324239e+01   2.330220e+01
1.069000e+03   2.325680e+01   2.331647e+01
1.070000e+03   2.328041e+01   2.332389e+01
1.071000e+03   2.327548e+01   2.330900e+01
1.072000e+03   2.327980e+01   2.331004e+01
1.073000e+03   2.326368e+01   2.329344e+01
1.074000e+03   2.326361e+01   2.331722e+01
1.075000e+03   2.326910e+01   2.329452e+01
1.076000e+03   2.328998e+01   2.331971e+01
1.077000e+03   2.331646e+01   2.334410e+01
1.078000e+03   2.331235e+01   2.334064e+01
1.079000e+03   2.331184e+01   2.334313e+01
1.080000e+03   2.330762e+01   2.334070e+01
1.081000e+03   2.331527e+01   2.334556e+01
1.082000e+03   2.329223e+01   2.333361e+01
1.083000e+03   2.332518e+01   2.335937e+01
1.084000e+03   2.331555e+01   2.336232e+01
1.085000e+03   2.329870e+01   2.332140e+01
1.086000e+03   2.331740e+01   2.336245e+01
1.087000e+03   2.334612e+01   2.337328e+01
1.088000e+03   2.335243e+01   2.337928e+01
1.089000e+03   2.335370e+01   2.338201e+01
1.090000e+03   2.336984e+01   2.338877e+01
1.091000e+03   2.335535e+01   2.338967e+01
1.092000e+03   2.334675e+01   2.337129e+01
1.093000e+03   2.333794e+01   2.339720e+01
1.094000e+03   2.332995e+01   2.337908e+01
1.095000e+03   2.333616e+01   2.339295e+01
1.096000e+03   2.339719e+01   2.343955e+01
1.097000e+03   2.340703e+01   2.343265e+01
1.098000e+03   2.340526e+01   2.343257e+01
1.099000e+03   2.340773e+01   2.343544e+01
1.100000e+03   2.338693e+01   2.343086e+01
1.101000e+03   2.334717e+01   2.340950e+01
1.102000e+03   2.325478e+01   2.342084e+01
1.103000e+03   2.326343e+01   2.342524e+01
1.104000e+03   2.336451e+01   2.345842e+01
1.105000e+03   2.338326e+01   2.345273e+01
1.106000e+03   2.335302e+01   2.342684e+01
1.107000e+03   2.337879e+01   2.344685e+01
1.108000e+03   2.341611e+01   2.347835e+01
1.109000e+03   2.338330e+01   2.343748e+01
1.110000e+03   2.342885e+01   2.345786e+01
1.111000e+03   2.339009e+01   2.347141e+01
1.112000e+03   2.342836e+01   2.348239e+01
1.113000e+03   2.345062e+01   2.348877e+01
1.114000e+03   2.342146e+01   2.344139e+01
1.115000e+03   2.345121e+01   2.347461e+01
1.116000e+03   2.346093e+01   2.348655e+01
1.117000e+03   2.344231e+01   2.346404e+01
1.118000e+03   2.346685e+01   2.348957e+01
1.119000e+03   2.346690e+01   2.349271e+01
1.120000e+03   2.344450e+01   2.347734e+01
1.121000e+03   2.347962e+01   2.351188e+01
1.122000e+03   2.346547e+01   2.350048e+01
1.123000e+03   2.347787e+01   2.350673e+01
1.124000e+03   2.349191e+01   2.353257e+01
1.125000e+03   2.350716e+01   2.353917e+01
1.126000e+03   2.347893e+01   2.352913e+01
1.127000e+03   2.347742e+01   2.355967e+01
1.128000e+03   2.341926e+01   2.352960e+01
1.129000e+03   2.333364e+01   2.350925e+01
1.130000e+03   2.337582e+01   2.354161e+01
1.131000e+03   2.335913e+01   2.352425e+01
1.132000e+03   2.338489e+01   2.354219e+01
1.133000e+03   2.347026e+01   2.356979e+01
1.134000e+03   2.345308e+01   2.356808e+01
1.135000e+03   2.348313e+01   2.358680e+01
1.136000e+03   2.348623e+01   2.355420e+01
1.137000e+03   2.350493e+01   2.357533e+01
1.138000e+03   2.353058e+01   2.357930e+01
1.139000e+03   2.352363e+01   2.357855e+01
1.140000e+03   2.347171e+01   2.355746e+01
1.141000e+03   2.347248e+01   2.356672e+01
1.142000e+03   2.347434e+01   2.356501e+01
1.143000e+03   2.352332e+01   2.357807e+01
1.144000e+03   2.354814e+01   2.359807e+01
1.145000e+03   2.358123e+01   2.361362e+01
1.146000e+03   2.356659e+01   2.359272e+01
1.147000e+03   2.359537e+01   2.361410e+01
1.148000e+03   2.361180e+01   2.364320e+01
1.149000e+03   2.353440e+01   2.357586e+01
1.150000e+03   2.355719e+01   2.362255e+01
1.151000e+03   2.359312e+01   2.365144e+01
1.152000e+03   2.360395e+01   2.362895e+01
1.153000e+03   2.361349e+01   2.364291e+01
1.154000e+03   2.358718e+01   2.361188e+01
1.155000e+03   2.364673e+01   2.366046e+01
1.156000e+03   2.363851e+01   2.365980e+01
1.157000e+03   2.360547e+01   2.363067e+01
1.158000e+03   2.363397e+01   2.365869e+01
1.159000e+03   2.364384e+01   2.366917e+01
1.160000e+03   2.363041e+01   2.367504e+01
1.161000e+03   2.361829e+01   2.365168e+01
1.162000e+03   2.364724e+01   2.368503e+01
1.163000e+03   2.365386e+01   2.368852e+01
1.164000e+03   2.365326e+01   2.370147e+01
1.165000e+03   2.361672e+01   2.366207e+01
1.166000e+03   2.363523e+01   2.367613e+01
1.167000e+03   2.369097e+01   2.372224e+01
1.168000e+03   2.365498e+01   2.368859e+01
1.169000e+03   2.361746e+01   2.366068e+01
1.170000e+03   2.366009e+01   2.369217e+01
1.171000e+03   2.366505e+01   2.369841e+01
1.172000e+03   2.363539e+01   2.369668e+01
1.173000e+03   2.367093e+01   2.372502e+01
1.174000e+03   2.363808e+01   2.371828e+01
1.175000e+03   2.362823e+01   2.373850e+01
1.176000e+03   2.358776e+01   2.370221e+01
1.177000e+03   2.356521e+01   2.368651e+01
1.178000e+03   2.359358e+01   2.373536e+01
1.179000e+03   2.334721e+01   2.371467e+01
1.180000e+03   2.336916e+01   2.372702e+01
1.181000e+03   2.346445e+01   2.372885e+01
1.182000e+03   2.348221e+01   2.374171e+01
1.183000e+03   2.312851e+01   2.372108e+01
1.184000e+03   2.263980e+01   2.372161e+01
1.185000e+03   2.277595e+01   2.374903e+01
1.186000e+03   2.327134e+01   2.374527e+01
1.187000e+03   2.344781e+01   2.376592e+01
1.188000e+03   2.335985e+01   2.375267e+01
1.189000e+03   2.333744e+01   2.379259e+01
1.190000e+03   2.325205e+01   2.380827e+01
1.191000e+03   2.295204e+01   2.377716e+01
1.192000e+03   2.200986e+01   2.379334e+01
1.193000e+03   2.110420e+01   2.381471e+01
1.194000e+03   2.096133e+01   2.382241e+01
1.195000e+03   2.113732e+01   2.381164e+01
1.196000e+03   2.105857e+01   2.380169e+01
1.197000e+03   2.170047e+01   2.379209e+01
1.198000e+03   2.263645e+01   2.382807e+01
1.199000e+03   2.308552e+01   2.380813e+01
1.200000e+03   2.329762e+01   2.382698e+01
1.201000e+03   2.337532e+01   2.384238e+01
1.202000e+03   2.349424e+01   2.382123e+01
1.203000e+03   2.349529e+01   2.384782e+01
1.204000e+03   2.357615e+01   2.386219e+01
1.205000e+03   2.353846e+01   2.387306e+01
1.206000e+03   2.346628e+01   2.388463e+01
1.207000e+03   2.359932e+01   2.386279e+01
1.208000e+03   2.359771e+01   2.386872e+01
1.209000e+03   2.372581e+01   2.389195e+01
1.210000e+03   2.380933e+01   2.390799e+01
1.211000e+03   2.380869e+01   2.387320e+01
1.212000e+03   2.385244e+01   2.391974e+01
1.213000e+03   2.385031e+01   2.390806e+01
1.214000e+03   2.385473e+01   2.389262e+01
1.215000e+03   2.382759e+01   2.387163e+01
1.216000e+03   2.386146e+01   2.393545e+01
1.217000e+03   2.388420e+01   2.391665e+01
1.218000e+03   2.385517e+01   2.388625e+01
1.219000e+03   2.387477e+01   2.390502e+01
1.220000e+03   2.386867e+01   2.389071e+01
1.221000e+03   2.392536e+01   2.394372e+01
1.222000e+03   2.392039e+01   2.395114e+01
1.223000e+03   2.392744e+01   2.395077e+01
1.224000e+03   2.391594e+01   2.394683e+01
1.225000e+03   2.390189e+01   2.397933e+01
1.226000e+03   2.394120e+01   2.396853e+01
1.227000e+03   2.373712e+01   2.395311e+01
1.228000e+03   2.374505e+01   2.400774e+01
1.229000e+03   2.394989e+01   2.401402e+01
1.230000e+03   2.389248e+01   2.400707e+01
1.231000e+03   2.390045e+01   2.399203e+01
1.232000e+03   2.398084e+01   2.404121e+01
1.233000e+03   2.395851e+01   2.399620e+01
1.234000e+03   2.393856e+01   2.397987e+01
1.235000e+03   2.398130e+01   2.403171e+01
1.236000e+03   2.394711e+01   2.401994e+01
1.237000e+03   2.390064e+01   2.402658e+01
1.238000e+03   2.364911e+01   2.404494e+01
1.239000e+03   2.319714e+01   2.410191e+01
1.240000e+03   2.313907e+01   2.404504e+01
1.241000e+03   2.355862e+01   2.403359e+01
1.242000e+03   2.385340e+01   2.402639e+01
1.243000e+03   2.399313e+01   2.405532e+01
1.244000e+03   2.406563e+01   2.410674e+01
1.245000e+03   2.402990e+01   2.406614e+01
1.246000e+03   2.401946e+01   2.405459e+01
1.247000e+03   2.405311e+01   2.407740e+01
1.248000e+03   2.403989e+01   2.405723e+01
1.249000e+03   2.413217e+01   2.415374e+01
1.250000e+03   2.409628e+01   2.411894e+01
1.251000e+03   2.410599e+01   2.412309e+01
1.252000e+03   2.413013e+01   2.414180e+01
1.253000e+03   2.410818e+01   2.411950e+01
1.254000e+03   2.414593e+01   2.416254e+01
1.255000e+03   2.413326e+01   2.415641e+01
1.256000e+03   2.413750e+01   2.415485e+01
1.257000e+03   2.412304e+01   2.416226e+01
1.258000e+03   2.411098e+01   2.415787e+01
1.259000e+03   2.410699e+01   2.418052e+01
1.260000e+03   2.407133e+01   2.415498e+01
1.261000e+03   2.409383e+01   2.417155e+01
1.262000e+03   2.415874e+01   2.422343e+01
1.263000e+03   2.412377e+01   2.416662e+01
1.264000e+03   2.412549e+01   2.418014e+01
1.265000e+03   2.413888e+01   2.417964e+01
1.266000e+03   2.413673e+01   2.420264e+01
1.267000e+03   2.408124e+01   2.423278e+01
1.268000e+03   2.397773e+01   2.421930e+01
1.269000e+03   2.413979e+01   2.422318e+01
1.270000e+03   2.401385e+01   2.421975e+01
1.271000e+03   2.402044e+01   2.421998e+01
1.272000e+03   2.396807e+01   2.424625e+01
1.273000e+03   2.406107e+01   2.425175e+01
1.274000e+03   2.406856e+01   2.423689e+01
1.275000e+03   2.421459e+01   2.426652e+01
1.276000e+03   2.419356e+01   2.423765e+01
1.277000e+03   2.416333e+01   2.423578e+01
1.278000e+03   2.419471e+01   2.427464e+01
1.279000e+03   2.413073e+01   2.425671e+01
1.280000e+03   2.417857e+01   2.427645e+01
1.281000e+03   2.416517e+01   2.429229e+01
1.282000e+03   2.416178e+01   2.433520e+01
1.283000e+03   2.414140e+01   2.427040e+01
1.284000e+03   2.407675e+01   2.430356e+01
1.285000e+03   2.379666e+01   2.432366e+01
1.286000e+03   2.330297e+01   2.435967e+01
1.287000e+03   2.253504e+01   2.435079e+01
1.288000e+03   2.330926e+01   2.435565e+01
1.289000e+03   2.384192e+01   2.435702e+01
1.290000e+03   2.398945e+01   2.434722e+01
1.291000e+03   2.419105e+01   2.433590e+01
1.292000e+03   2.428178e+01   2.442019e+01
1.293000e+03   2.415961e+01   2.429048e+01
1.294000e+03   2.418470e+01   2.433408e+01
1.295000e+03   2.406311e+01   2.434258e+01
1.296000e+03   2.325083e+01   2.432450e+01
1.297000e+03   2.424214e+01   2.435477e+01
1.298000e+03   2.310712e+01   2.436132e+01
1.299000e+03   2.396406e+01   2.438167e+01
1.300000e+03   2.409572e+01   2.437889e+01
1.301000e+03   2.420339e+01   2.435898e+01
1.302000e+03   2.426606e+01   2.432054e+01
1.303000e+03   2.429912e+01   2.439004e+01
1.304000e+03   2.430595e+01   2.442701e+01
1.305000e+03   2.415663e+01   2.441992e+01
1.306000e+03   2.434205e+01   2.445505e+01
1.307000e+03   2.405140e+01   2.447416e+01
1.308000e+03   2.407285e+01   2.446043e+01
1.309000e+03   2.415332e+01   2.442985e+01
1.310000e+03   2.432311e+01   2.442798e+01
1.311000e+03   2.428857e+01   2.444281e+01
1.312000e+03   2.443237e+01   2.446985e+01
1.313000e+03   2.444156e+01   2.446832e+01
1.314000e+03   2.440168e+01   2.443730e+01
1.315000e+03   2.442974e+01   2.447199e+01
1.316000e+03   2.443253e+01   2.445607e+01
1.317000e+03   2.443366e+01   2.445559e+01
1.318000e+03   2.444001e+01   2.450244e+01
1.319000e+03   2.449187e+01   2.451722e+01
1.320000e+03   2.444098e+01   2.446778e+01
1.321000e+03   2.448807e+01   2.451280e+01
1.322000e+03   2.448249e+01   2.452526e+01
1.323000e+03   2.451282e+01   2.455215e+01
1.324000e+03   2.445058e+01   2.449197e+01
1.325000e+03   2.442655e+01   2.450479e+01
1.326000e+03   2.448036e+01   2.456738e+01
1.327000e+03   2.456856e+01   2.459930e+01
1.328000e+03   2.439544e+01   2.452097e+01
1.329000e+03   2.449301e+01   2.454197e+01
1.330000e+03   2.452235e+01   2.457273e+01
1.331000e+03   2.457349e+01   2.461672e+01
1.332000e+03   2.451488e+01   2.453677e+01
1.333000e+03   2.456646e+01   2.458156e+01
1.334000e+03   2.447243e+01   2.449681e+01
1.335000e+03   2.458099e+01   2.461124e+01
1.336000e+03   2.456171e+01   2.460237e+01
1.337000e+03   2.461955e+01   2.466789e+01
1.338000e+03   2.450264e+01   2.458789e+01
1.339000e+03   2.441606e+01   2.456160e+01
1.340000e+03   2.424152e+01   2.455444e+01
1.341000e+03   2.421190e+01   2.455793e+01
1.342000e+03   2.442413e+01   2.458965e+01
1.343000e+03   2.436115e+01   2.460934e+01
1.344000e+03   2.445856e+01   2.459768e+01
1.345000e+03   2.453278e+01   2.461037e+01
1.346000e+03   2.456984e+01   2.464577e+01
1.347000e+03   2.449230e+01   2.460500e+01
1.348000e+03   2.455796e+01   2.467331e+01
1.349000e+03   2.453245e+01   2.466236e+01
1.350000e+03   2.449136e+01   2.466665e+01
1.351000e+03   2.446012e+01   2.468801e+01
1.352000e+03   2.427483e+01   2.465322e+01
1.353000e+03   2.386616e+01   2.463242e+01
1.354000e+03   2.386448e+01   2.461330e+01
1.355000e+03   2.421757e+01   2.463761e+01
1.356000e+03   2.433033e+01   2.469931e+01
1.357000e+03   2.421530e+01   2.462807e+01
1.358000e+03   2.413040e+01   2.469552e+01
1.359000e+03   2.401642e+01   2.467801e+01
1.360000e+03   2.371619e+01   2.464340e+01
1.361000e+03   2.278688e+01   2.472340e+01
1.362000e+03   2.221630e+01   2.471815e+01
1.363000e+03   2.218489e+01   2.465585e+01
1.364000e+03   2.208546e+01   2.467622e+01
1.365000e+03   2.241716e+01   2.466767e+01
1.366000e+03   2.236063e+01   2.467535e+01
1.367000e+03   2.278045e+01   2.465758e+01
1.368000e+03   2.331097e+01   2.467218e+01
1.369000e+03   2.377757e+01   2.464749e+01
1.370000e+03   2.390315e+01   2.468372e+01
1.371000e+03   2.400278e+01   2.474874e+01
1.372000e+03   2.421504e+01   2.476600e+01
1.373000e+03   2.430190e+01   2.485688e+01
1.374000e+03   2.433572e+01   2.479735e+01
1.375000e+03   2.433719e+01   2.473651e+01
1.376000e+03   2.420096e+01   2.477995e+01
1.377000e+03   2.409447e+01   2.476260e+01
1.378000e+03   2.422557e+01   2.481685e+01
1.379000e+03   2.436806e+01   2.477430e+01
1.380000e+03   2.444744e+01   2.485303e+01
1.381000e+03   2.441168e+01   2.482719e+01
1.382000e+03   2.435673e+01   2.480173e+01
1.383000e+03   2.437212e+01   2.480171e+01
1.384000e+03   2.434864e+01   2.488068e+01
1.385000e+03   2.430532e+01   2.478957e+01
1.386000e+03   2.438159e+01   2.488490e+01
1.387000e+03   2.430835e+01   2.485710e+01
1.388000e+03   2.426991e+01   2.482990e+01
1.389000e+03   2.423590e+01   2.484394e+01
1.390000e+03   2.420520e+01   2.495632e+01
1.391000e+03   2.408314e+01   2.483040e+01
1.392000e+03   2.398372e+01   2.482432e+01
1.393000e+03   2.382619e+01   2.483851e+01
1.394000e+03   2.410051e+01   2.492197e+01
1.395000e+03   2.290946e+01   2.480479e+01
1.396000e+03   2.207347e+01   2.487852e+01
1.397000e+03   2.168298e+01   2.486994e+01
1.398000e+03   2.137631e+01   2.488290e+01
1.399000e+03   2.122832e+01   2.492645e+01
1.400000e+03   2.103403e+01   2.497861e+01
1.401000e+03   2.093495e+01   2.490151e+01
1.402000e+03   2.101918e+01   2.486104e+01
1.403000e+03   2.073809e+01   2.483957e+01
1.404000e+03   2.067003e+01   2.495838e+01
1.405000e+03   2.046221e+01   2.488295e+01
1.406000e+03   2.033492e+01   2.498560e+01
1.407000e+03   2.035687e+01   2.500992e+01
1.408000e+03   2.040401e+01   2.495267e+01
1.409000e+03   2.044406e+01   2.496773e+01
1.410000e+03   2.047934e+01   2.485505e+01
1.411000e+03   2.043499e+01   2.495052e+01
1.412000e+03   2.033428e+01   2.485862e+01
1.413000e+03   2.029097e+01   2.498400e+01
1.414000e+03   2.062193e+01   2.493695e+01
1.415000e+03   2.086734e+01   2.491378e+01
1.416000e+03   2.076952e+01   2.490338e+01
1.417000e+03   2.096443e+01   2.494237e+01
1.418000e+03   2.124114e+01   2.497849e+01
1.419000e+03   2.125342e+01   2.504255e+01
1.420000e+03   2.199867e+01   2.499448e+01
1.421000e+03   2.292874e+01   2.496996e+01
1.422000e+03   2.348775e+01   2.497699e+01
1.423000e+03   2.366534e+01   2.493609e+01
1.424000e+03   2.382292e+01   2.510177e+01
1.425000e+03   2.394258e+01   2.504841e+01
1.426000e+03   2.401120e+01   2.513913e+01
1.427000e+03   2.405270e+01   2.498905e+01
1.428000e+03   2.414565e+01   2.503150e+01
1.429000e+03   2.421656e+01   2.507509e+01
1.430000e+03   2.406586e+01   2.497537e+01
1.431000e+03   2.402567e+01   2.506733e+01
1.432000e+03   2.412176e+01   2.500202e+01
1.433000e+03   2.378979e+01   2.508606e+01
1.434000e+03   2.342881e+01   2.507155e+01
1.435000e+03   2.247960e+01   2.513510e+01
1.436000e+03   2.257556e+01   2.503348e+01
1.437000e+03   2.152250e+01   2.502133e+01
1.438000e+03   2.192846e+01   2.507223e+01
1.439000e+03   2.219715e+01   2.503588e+01
1.440000e+03   2.349965e+01   2.501650e+01
1.441000e+03   2.344521e+01   2.500555e+01
1.442000e+03   2.384849e+01   2.506686e+01
1.443000e+03   2.419169e+01   2.500692e+01
1.444000e+03   2.446477e+01   2.509396e+01
1.445000e+03   2.433190e+01   2.512092e+01
1.446000e+03   2.444567e+01   2.501728e+01
1.447000e+03   2.456757e+01   2.507935e+01
1.448000e+03   2.460124e+01   2.501626e+01
1.449000e+03   2.462173e+01   2.510492e+01
1.450000e+03   2.459393e+01   2.501106e+01
1.451000e+03   2.471379e+01   2.508599e+01
1.452000e+03   2.462413e+01   2.511623e+01
1.453000e+03   2.454427e+01   2.498549e+01
1.454000e+03   2.468071e+01   2.508778e+01
1.455000e+03   2.473170e+01   2.504317e+01
1.456000e+03   2.472164e+01   2.507346e+01
1.457000e+03   2.481712e+01   2.512779e+01
1.458000e+03   2.475257e+01   2.512752e+01
1.459000e+03   2.462974e+01   2.508739e+01
1.460000e+03   2.434661e+01   2.517259e+01
1.461000e+03   2.430014e+01   2.509188e+01
1.462000e+03   2.454240e+01   2.509620e+01
1.463000e+03   2.467785e+01   2.519981e+01
1.464000e+03   2.456374e+01   2.516015e+01
1.465000e+03   2.433264e+01   2.502061e+01
1.466000e+03   2.410194e+01   2.509937e+01
1.467000e+03   2.349585e+01   2.518168e+01
1.468000e+03   2.301206e+01   2.527964e+01
1.469000e+03   2.259451e+01   2.510669e+01
1.470000e+03   2.255952e+01   2.517423e+01
1.471000e+03   2.229621e+01   2.516215e+01
1.472000e+03   2.234400e+01   2.526243e+01
1.473000e+03   2.340159e+01   2.524120e+01
1.474000e+03   2.379656e+01   2.526280e+01
1.475000e+03   2.416119e+01   2.518660e+01
1.476000e+03   2.434727e+01   2.525085e+01
1.477000e+03   2.453683e+01   2.527495e+01
1.478000e+03   2.465009e+01   2.523454e+01
1.479000e+03   2.471205e+01   2.521201e+01
1.480000e+03   2.480499e+01   2.528442e+01
1.481000e+03   2.482543e+01   2.525046e+01
1.482000e+03   2.482207e+01   2.525242e+01
1.483000e+03   2.479774e+01   2.519460e+01
1.484000e+03   2.489201e+01   2.534454e+01
1.485000e+03   2.492072e+01   2.538128e+01
1.486000e+03   2.478882e+01   2.526368e+01
1.487000e+03   2.476964e+01   2.536386e+01
1.488000e+03   2.479903e+01   2.529429e+01
1.489000e+03   2.472604e+01   2.520019e+01
1.490000e+03   2.487835e+01   2.538235e+01
1.491000e+03   2.479822e+01   2.532057e+01
1.492000e+03   2.480377e+01   2.538899e+01
1.493000e+03   2.473156e+01   2.521247e+01
1.494000e+03   2.464155e+01   2.528004e+01
1.495000e+03   2.472416e+01   2.550308e+01
1.496000e+03   2.465242e+01   2.538896e+01
1.497000e+03   2.451296e+01   2.540220e+01
1.498000e+03   2.442617e+01   2.536345e+01
1.499000e+03   2.438305e+01   2.534510e+01
1.500000e+03   2.430137e+01   2.548953e+01
1.501000e+03   2.417479e+01   2.526938e+01
1.502000e+03   2.413164e+01   2.541523e+01
1.503000e+03   2.374424e+01   2.526311e+01
1.504000e+03   2.324675e+01   2.545777e+01
1.505000e+03   2.252094e+01   2.534372e+01
1.506000e+03   2.316311e+01   2.534187e+01
1.507000e+03   2.223584e+01   2.533371e+01
1.508000e+03   2.180744e+01   2.539060e+01
1.509000e+03   2.182573e+01   2.536142e+01
1.510000e+03   2.178005e+01   2.544363e+01
1.511000e+03   2.168529e+01   2.538099e+01
1.512000e+03   2.163585e+01   2.559628e+01
1.513000e+03   2.151069e+01   2.527415e+01
1.514000e+03   2.172712e+01   2.536162e+01
1.515000e+03   2.154205e+01   2.540290e+01
1.516000e+03   2.105023e+01   2.532423e+01
1.517000e+03   2.109289e+01   2.543834e+01
1.518000e+03   2.129500e+01   2.543933e+01
1.519000e+03   2.131100e+01   2.551933e+01
1.520000e+03   2.126076e+01   2.547383e+01
1.521000e+03   2.159036e+01   2.545977e+01
1.522000e+03   2.189206e+01   2.553686e+01
1.523000e+03   2.255579e+01   2.549419e+01
1.524000e+03   2.255194e+01   2.556115e+01
1.525000e+03   2.297164e+01   2.546928e+01
1.526000e+03   2.331311e+01   2.551567e+01
1.527000e+03   2.293789e+01   2.550897e+01
1.528000e+03   2.327915e+01   2.551057e+01
1.529000e+03   2.272749e+01   2.557090e+01
1.530000e+03   2.253543e+01   2.556080e+01
1.531000e+03   2.184395e+01   2.547804e+01
1.532000e+03   2.165218e+01   2.559464e+01
1.533000e+03   2.212801e+01   2.554184e+01
1.534000e+03   2.169330e+01   2.558753e+01
1.535000e+03   2.154135e+01   2.577158e+01
1.536000e+03   2.161471e+01   2.564301e+01
1.537000e+03   2.189919e+01   2.559124e+01
1.538000e+03   2.208202e+01   2.574444e+01
1.539000e+03   2.139716e+01   2.554720e+01
1.540000e+03   2.162466e+01   2.562018e+01
1.541000e+03   2.241683e+01   2.561536e+01
1.542000e+03   2.193305e+01   2.562969e+01
1.543000e+03   2.186788e+01   2.563782e+01
1.544000e+03   2.215025e+01   2.568694e+01
1.545000e+03   2.266812e+01   2.558051e+01
1.546000e+03   2.307267e+01   2.550000e+01
1.547000e+03   2.398874e+01   2.571271e+01
1.548000e+03   2.371696e+01   2.573577e+01
1.549000e+03   2.426164e+01   2.545962e+01
1.550000e+03   2.429483e+01   2.556969e+01
1.551000e+03   2.423139e+01   2.560415e+01
1.552000e+03   2.415995e+01   2.569921e+01
1.553000e+03   2.456595e+01   2.573978e+01
1.554000e+03   2.435779e+01   2.564501e+01
1.555000e+03   2.454443e+01   2.566695e+01
1.556000e+03   2.443428e+01   2.563286e+01
1.557000e+03   2.460089e+01   2.562184e+01
1.558000e+03   2.484882e+01   2.576984e+01
1.559000e+03   2.478783e+01   2.585454e+01
1.560000e+03   2.478070e+01   2.584086e+01
1.561000e+03   2.495541e+01   2.580540e+01
1.562000e+03   2.494842e+01   2.583565e+01
1.563000e+03   2.520234e+01   2.572582e+01
1.564000e+03   2.519803e+01   2.583850e+01
1.565000e+03   2.519046e+01   2.574632e+01
1.566000e+03   2.523073e+01   2.579094e+01
1.567000e+03   2.502319e+01   2.572127e+01
1.568000e+03   2.516203e+01   2.569514e+01
1.569000e+03   2.500487e+01   2.560111e+01
1.570000e+03   2.496688e+01   2.588968e+01
1.571000e+03   2.484633e+01   2.583533e+01
1.572000e+03   2.482629e+01   2.608101e+01
1.573000e+03   2.498443e+01   2.587374e+01
1.574000e+03   2.514250e+01   2.587258e+01
1.575000e+03   2.533302e+01   2.590167e+01
1.576000e+03   2.538433e+01   2.577487e+01
1.577000e+03   2.520992e+01   2.578125e+01
1.578000e+03   2.518447e+01   2.605469e+01
1.579000e+03   2.536655e+01   2.581753e+01
1.580000e+03   2.523689e+01   2.587461e+01
1.581000e+03   2.563144e+01   2.587886e+01
1.582000e+03   2.550857e+01   2.579966e+01
1.583000e+03   2.554201e+01   2.577306e+01
1.584000e+03   2.559007e+01   2.578553e+01
1.585000e+03   2.565788e+01   2.594699e+01
1.586000e+03   2.556512e+01   2.574615e+01
1.587000e+03   2.562226e+01   2.580964e+01
1.588000e+03   2.573328e+01   2.594825e+01
1.589000e+03   2.561988e+01   2.582902e+01
1.590000e+03   2.556946e+01   2.573211e+01
1.591000e+03   2.555327e+01   2.574330e+01
1.592000e+03   2.558732e+01   2.588946e+01
1.593000e+03   2.554831e+01   2.585984e+01
1.594000e+03   2.565443e+01   2.583142e+01
1.595000e+03   2.580443e+01   2.596337e+01
1.596000e+03   2.565098e+01   2.579680e+01
1.597000e+03   2.572346e+01   2.586731e+01
1.598000e+03   2.567269e+01   2.599018e+01
1.599000e+03   2.559787e+01   2.589188e+01
1.600000e+03   2.552756e+01   2.578135e+01
1.601000e+03   2.557763e+01   2.587568e+01
1.602000e+03   2.535472e+01   2.569175e+01
1.603000e+03   2.522338e+01   2.571385e+01
1.604000e+03   2.522285e+01   2.589124e+01
1.605000e+03   2.472224e+01   2.583608e+01
1.606000e+03   2.469287e+01   2.572219e+01
1.607000e+03   2.498600e+01   2.576803e+01
1.608000e+03   2.439194e+01   2.584897e+01
1.609000e+03   2.402617e+01   2.598147e+01
1.610000e+03   2.437309e+01   2.593783e+01
1.611000e+03   2.406804e+01   2.578466e+01
1.612000e+03   2.417086e+01   2.574011e+01
1.613000e+03   2.443389e+01   2.586910e+01
1.614000e+03   2.470355e+01   2.585610e+01
1.615000e+03   2.525233e+01   2.580835e+01
1.616000e+03   2.542200e+01   2.583930e+01
1.617000e+03   2.545412e+01   2.576232e+01
1.618000e+03   2.552155e+01   2.570747e+01
1.619000e+03   2.574444e+01   2.587687e+01

